Primal-dual multigrid methods for nonsmooth optimization

In optimization, one often encounters problems of the form $\min_x F(x)+E(x)+G(Kx)$. In this work, we combine primal-dual algorithms with multigrid techniques for their solution. To link the the fine-grid and coarse-grid problems problems, we introduce a nonsmooth primal-dual coherence condition, and an efficient partially linearized line search procedure. Our work is motivated by total variation regularized inverse imaging problems, on which we demonstrate the efficacy of the method, being able to solve problems not previously possible with forward-backward multigrid methods.

==> results/EIT/pd_euclidian.txt <==
iter	cputime	primal_objective	M_norm_criteria	M_norm_rel_cc	rel_po
0	0.0	73.53503253153215	1.0	0.0	1.0
1	3.09375	55.96834756344444	4.571373635239714	0.0	0.7611113456629662
2	7.125	47.634405361182324	3.131799989162387	0.0	0.6477783951582055
3	10.109375	43.43050032581052	2.2086546707206978	0.0	0.590609656794363
4	12.75	41.1237403645192	1.6198583436584346	0.0	0.5592401192844397
5	15.390625	39.706387524447116	1.2536792691107614	0.0	0.539965594050983
6	18.015625	38.71446763908125	1.034926119408669	0.0	0.5264765147479918
7	20.984375	37.931425405537674	0.9095130585197572	0.0	0.5158279543736178
8	23.90625	37.25514196966928	0.8391604905318334	0.0	0.5066312026678456
9	27.859375	36.637014469257124	0.7990952210121138	0.0	0.4982253112289983
10	30.734375	36.053659274455946	0.7748849897933235	0.0	0.49029228699934246
20	58.515625	31.052353985032212	0.6735465714237858	0.0	0.42227973410791414
30	87.71875	26.969104039418	0.6144494147381973	0.0	0.3667517795392764
40	117.203125	23.516389684202707	0.5679607439924101	0.0	0.3197984535346302
50	146.421875	20.536856801266637	0.5292504952034668	0.0	0.2792799036630648
60	175.546875	17.93497988655663	0.4953770522765871	0.0	0.24389708237180732
70	204.234375	15.649167970924038	0.46462169471383946	0.0	0.21281241650656244
80	232.890625	13.63659667539053	0.43599127646236063	0.0	0.1854435390307755
90	260.5	11.864971944226943	0.4089280343570564	0.0	0.16135128435741414
100	288.734375	10.308141586209965	0.3831153435278763	0.0	0.14018000987202647
200	578.5	2.534961156377881	0.18121550063137748	0.0	0.034472836539385196
300	870.4375	1.086737164247485	0.06412836903464135	0.0	0.01477849572965766
400	1271.734375	0.7961143527315013	0.047725400217462965	0.0	0.0108263276063708
500	1915.09375	0.6082220596662646	0.04043898955881339	0.0	0.008271187741780848
600	2556.875	0.4640961039639948	0.03595940341889828	0.0	0.00631122456857537
700	3201.671875	0.3531096672236232	0.02962202541167533	0.0	0.004801924403476781
800	3849.1875	0.27791846115923924	0.025161046927267842	0.0	0.0037794021650846017
900	4495.8125	0.22355245236508997	0.021329667941902077	0.0	0.0030400809609927035
1000	5141.90625	0.18492000402220352	0.018193576904753362	0.0	0.002514719823410821
2000	11716.21875	0.06266555643556275	0.006970036384359449	0.0	0.000852186424323556
3000	18289.328125	0.036609844174809086	0.004531984592708291	0.0	0.0004978558234690468
4000	24866.890625	0.024772305959087092	0.003437444422727243	0.0	0.0003368776093009086
5000	31433.375	0.018065728366452535	0.0027587235247283353	0.0	0.0002456751257804349
6000	37873.984375	0.014041424963505788	0.0023653084991348133	0.0	0.00019094878291492918
7000	43224.03125	0.011433469349789295	0.002042731771538982	0.0	0.00015548329763621948
8000	46151.4375	0.009618367977729277	0.001824266696508831	0.0	0.00013079980584226815
9000	49067.90625	0.00827787744147671	0.0016701493722091022	0.0	0.00011257052803950443
10000	51983.03125	0.007286269052784132	0.0016385861428376252	0.0	9.908568476745756e-5
11000	54895.28125	0.006602833866934276	0.0014313325382931722	0.0	8.97916766964501e-5
12000	57806.34375	0.00603238585416958	0.0013554793939594006	0.0	8.203417672498977e-5
13000	60717.375	0.0055538170525647225	0.0012958547651317391	0.0	7.552613851341156e-5
14000	63625.90625	0.005163239577085487	0.001247990777110185	0.0	7.02146908668527e-5
15000	66539.984375	0.0048502158976348525	0.0011830087283958121	0.0	6.595789422619836e-5
16000	69467.515625	0.004589596009197997	0.0011468649549708323	0.0	6.241373466762196e-5
17000	72398.796875	0.0043553626211051	0.0011224146002472711	0.0	5.922840408396503e-5
18000	75327.890625	0.004145458482499806	0.0010981942767638105	0.0	5.6373926002170664e-5
19000	78241.875	0.003961408262386956	0.0010773765957015366	0.0	5.387103433575401e-5
20000	81170.484375	0.0037993060975847195	0.0010611964390075381	0.0	5.1666613405733654e-5
21000	84098.515625	0.003655034678587576	0.0010467494103097866	0.0	4.9704672082932456e-5



==> results/EIT/pdmcc_ergodic_euclidian.txt <==
iter	cputime	primal_objective	M_norm_criteria	M_norm_rel_cc	rel_po
0	0.0	73.53503253153215	1.0	0.0	1.0
2.3012169846415476	8.109375	58.19996884965149	812.3387613004395	26.565337281567523	0.791459075301219
3.3012169846415476	15.5	47.89187616704021	585.4102826735495	22.258186727876275	0.6512797304672975
4.301216984641547	22.765625	39.74667065655645	394.03321446322303	18.474513384111667	0.5405134027718407
5.301216984641547	31.359375	33.999491850163515	292.60354653126103	15.739397114704317	0.4623577454131727
6.301216984641547	38.734375	29.10828036738659	204.33107849424593	13.285718568297645	0.39584235384549304
7.301216984641547	45.96875	25.474474816519912	157.13615169048362	11.524510422891323	0.346426375831089
8.301216984641547	53.375	22.211012761036677	113.72523490839998	9.894600986673334	0.3020466843679235
9.301216984641547	60.703125	19.672897727904147	90.64509875698658	8.73853040465711	0.2675309583832484
10.301216984641547	67.96875	17.324164942417415	67.87514589187215	7.6269398736393095	0.2355906340965952
11.301216984641547	76.578125	15.432813188583953	55.92436538854889	6.849092488516459	0.20987021637566142
21.30121698464155	150.265625	4.91555810950382	9.690348692156284	2.8231744679844977	0.06684648038193233
31.30121698464155	226.1875	1.8999761619053959	2.487495249142476	1.43403476996657	0.025837700705315898
41.30121698464155	300.71875	1.1237804467118855	0.7847005345229996	0.8172590149509962	0.015282245863289764
51.30121698464155	376.078125	0.8682591953797689	0.3707801024673268	0.5603802481631003	0.01180742246911301
61.30121698464155	448.296875	0.6997203210728746	0.21748364851199656	0.42635743458755226	0.009515468981030659
71.30121698464154	521.359375	0.5715250949460465	0.13953698180667187	0.3388342473709633	0.007772147169459318
81.30121698464154	593.125	0.4708607600900402	0.09753139818601268	0.28142732791901415	0.006403216859775414
91.30121698464154	667.015625	0.39039412196233164	0.07288824865865226	0.2424485376108298	0.005308954229331834
101.30121698464154	739.59375	0.32400089671025645	0.05903074320804468	0.21808936641785215	0.004406075384155482
201.30121698464154	1463.15625	0.09795383931498497	0.0067977371330843975	0.07408338638473107	0.0013320703879879557
301.30121698464154	2184.1875	0.05648564020095945	0.0023371449573182587	0.04355656953463126	0.0007681459877880404
401.30121698464154	2905.609375	0.03907919147065536	0.001394507712664043	0.03370168938416109	0.0005314363797132752
501.30121698464154	3626.015625	0.028836784774981323	0.0009365551270868736	0.027404050579140558	0.00039215029601864906
601.3012169846415	4347.953125	0.022187347728916767	0.0006043637973274285	0.022250087018380837	0.0003017248645317826
701.3012169846415	5069.453125	0.017602318468838515	0.00044931805856053797	0.019227781746724355	0.00023937323290488193
801.3012169846415	5791.484375	0.014512122505993348	0.0003214001462292902	0.016329676007551554	0.0001973497801849817
901.3012169846415	6511.015625	0.012316438399455622	0.0002425639954544367	0.01425794792722688	0.00016749075883218354
1001.3012169846415	7231.796875	0.01067834419045496	0.00020064168091410696	0.013006440542151467	0.00014521438045024375
2001.3012169846415	14445.390625	0.004521280805753744	5.65400596054273e-5	0.006865582170028037	6.148471891700053e-5
2101.3012169846415	15165.703125	0.004319902132580275	6.551595410285823e-5	0.007805051637267534	5.874617830253739e-5
2201.3012169846415	15886.9375	0.004143328008012315	6.137170138324862e-5	0.0074734479718234475	5.634495376384905e-5
2301.3012169846415	16607.453125	0.003978954283013222	5.784005786157967e-5	0.007332936339952555	5.410964197652362e-5
2401.3012169846415	17330.75	0.003829569568542202	5.511044802149741e-5	0.00720293634363803	5.207816515074044e-5
2501.3012169846415	18051.234375	0.0036937415692289885	5.294697784106593e-5	0.007185314042663174	5.023104555838873e-5
2601.3012169846415	18772.734375	0.0035665272247947365	5.038178880158905e-5	0.006954234138092567	4.850106271817305e-5


==> results/EIT/pdmcc_nonergodic_euclidian.txt <==
iter	cputime	primal_objective	M_norm_criteria	M_norm_rel_cc	rel_po
0	0.0	73.53503253153215	1.0	0.0	1.0
2.3012169846415476	8.828125	56.26542607489483	458.6758827669966	25.960433804140035	0.7651513045944185
3.3012169846415476	15.859375	45.28161741519752	300.83664328881645	20.742102469396567	0.6157829249042701
4.301216984641547	22.859375	37.23966268279405	184.55357879406267	16.42377105466325	0.5064207004576426
5.301216984641547	29.9375	31.738608692226478	125.95561477319234	13.409088595728054	0.43161208473820717
6.301216984641547	37.015625	27.280027723654822	81.30496970638437	10.868930291971267	0.37098001842804684
7.301216984641547	45.328125	23.972087138078603	58.62772744507379	9.11945417576073	0.3259954651927197
8.301216984641547	52.390625	21.082480078622215	40.081631566220636	7.597682123045158	0.2866998130392062
9.301216984641547	59.5	18.78644376806684	30.764370019125295	6.573341308267416	0.25547610603165405
10.301216984641547	66.546875	16.6994490735931	22.360015468710913	5.641211941518284	0.22709514769619912
11.301216984641547	73.765625	14.962024671857606	18.193207215100553	5.026512652296538	0.2034679819505325
21.30121698464155	145.640625	5.00919918251981	3.591821382240085	2.1958919044043848	0.06811990163153654
31.30121698464155	218.15625	1.941792799999784	0.9396387397188717	1.122206514140626	0.026406363513433336
41.30121698464155	292.625	1.1289966394444166	0.20994618154324465	0.5336083030763644	0.015353180662023883
51.30121698464155	364.75	0.8760852895660739	0.10899278549092802	0.3829606073829636	0.011913849214527846
61.30121698464155	438.1875	0.7098493557456619	0.08093871363115591	0.3295379969427193	0.009653213323068502
71.30121698464154	509.953125	0.5817124610568292	0.0636375069336635	0.2921247593236592	0.007910684758416177
81.30121698464154	583.453125	0.48152974393948184	0.05021661674251432	0.2595021857236342	0.006548303949318302
91.30121698464154	656.015625	0.4000141665538193	0.041099881614616085	0.23495013393476508	0.005439776835378313
101.30121698464154	730.015625	0.3335594116904905	0.03317903647607309	0.21151786906618572	0.004536061251451256
201.30121698464154	1453.546875	0.10005863074316662	0.0041865244396760036	0.0754131041989944	0.0013606933634014648
301.30121698464154	2177.515625	0.0571270587638168	0.001328424139961569	0.04266115801965507	0.0007768686134642078
401.30121698464154	2900.625	0.03993270795528225	0.0007917376647053768	0.032999543849042266	0.0005430433166417506
501.30121698464154	3623.390625	0.029413815300272043	0.0005310687377907629	0.027044635407054624	0.00039999731131769425
601.3012169846415	4346.046875	0.022741569361713697	0.0003528321663430962	0.022089324616720345	0.0003092617026036129
701.3012169846415	5070.828125	0.01815176037786328	0.0002630500091600445	0.019108540561445925	0.00024684507170211315
801.3012169846415	5793.53125	0.015002760863258167	0.0001922524050878941	0.01640926444292258	0.00020402195180677882
901.3012169846415	6515.203125	0.012772291928104399	0.00014999201188925713	0.014553240134229548	0.00017368989294493862
1001.3012169846415	7237.3125	0.011065584811119857	0.00012153797828195307	0.013169001119930367	0.00015048045034011352
2001.3012169846415	14464.34375	0.004692981752336822	3.3435124544484346e-5	0.006923450729734832	6.381967330094605e-5
2101.3012169846415	15186.8125	0.004468253232455765	4.2518974652924905e-5	0.008189735681260203	6.076359904430256e-5
2201.3012169846415	15911.203125	0.004279826437380209	4.0047245886107236e-5	0.007906846611162317	5.820119050800719e-5
2301.3012169846415	16635.109375	0.004108671640971279	3.74331207306042e-5	0.007678592729970931	5.587366319868645e-5
2401.3012169846415	17358.953125	0.003953627269727985	3.5832892704251475e-5	0.007508945215772376	5.3765220924226176e-5
2501.3012169846415	18081.265625	0.003811388494289277	3.398074341963214e-5	0.00736132840265385	5.1830921440810355e-5
2601.3012169846415	18804.3125	0.003681815156720278	3.2656642065866485e-5	0.007235053226533263	5.006885874622411e-5
2701.3012169846415	19526.453125	0.0035624867771331553	3.182036959321501e-5	0.007252229252312651	4.8446116830172676e-5


==> results/MRI/test_2048/MRI_2048x1732pd.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	910690.5756400247	1.0	1.0
1	1.53125	492568.3402879083	0.8488613683691532	0.5408734354604866
2	2.234375	270693.11059482733	0.819655990525681	0.2972393893552558
3	3.125	152561.98646358252	0.7743155871888403	0.1675234053634116
4	3.859375	89506.45387176656	0.7044802901269432	0.09828415519603051
5	5.3125	55776.808563386796	0.6047252644447766	0.061246717661690285
6	6.015625	37698.527575422355	0.4795487291060837	0.04139553936739511
7	7.453125	27990.205855354234	0.34684709966900873	0.0307351438612209
8	8.140625	22766.3202843421	0.22945673722270113	0.024998963306875274
9	9.59375	19949.41711718452	0.1412022792751717	0.021905812633631633
10	10.28125	18426.53403211193	0.08264620369835482	0.020233583749521
20	17.046875	16471.804512264607	0.11867124323821752	0.018087158199356985
30	23.96875	16119.485987352076	0.02185668483405566	0.0177002885705976
40	30.671875	15740.08208044546	0.024104315655250962	0.017283677355926823
50	40.234375	15361.824693495457	0.024623206845353834	0.0168683250979064
60	48.71875	14990.751920955665	0.02475344629118083	0.01646086203364991
70	58.1875	14628.320276046856	0.024776026096603374	0.016062887513430355
80	66.765625	14274.64024184706	0.0247768089568351	0.015674522855158548
90	76.171875	13929.340640040125	0.024789371638623416	0.015295360479876183
100	84.65625	13591.914246741966	0.024825523997036827	0.014924843421367018
200	154.1875	10595.435100451137	0.28280850365109056	0.011634506147167236
300	225.140625	8497.763693003519	0.2468498164022493	0.009331120712467427
400	296.71875	7105.531102659943	0.19593645713863614	0.007802354930121291
500	372.28125	6063.1639494226	0.17191802199849934	0.0066577651197954535
600	441.90625	5213.5900859839985	0.16295371316639587	0.005724875413715505
700	510.59375	4507.566937189324	0.15663065210849933	0.0049496141255458235
800	579.296875	3925.7762133803353	0.1481976282361828	0.004310768463395305
900	648.140625	3446.418907812995	0.13908852011014755	0.003784401639811507
1000	717.390625	3055.5326738216463	0.12792736184439335	0.003355182051460505
2000	1384.75	1327.7010808711457	1.3013709319396027	0.001457905809487542
3000	2054.515625	761.1012405791462	0.7444474007963193	0.000835740767432727
4000	2722.5	495.5313154097694	0.5359296514888655	0.0005441269830441746
5000	3393.28125	353.10840062522584	0.40334048845160475	0.00038773696584821316
6000	4065.15625	268.85063578259906	0.31339990919999244	0.00029521622708531204
7000	4738.328125	213.29056369954014	0.2604900616293823	0.00023420750077449913
8000	5410.421875	173.75704845144537	0.22752179321889213	0.00019079702052404634
9000	6082.015625	144.06186985225395	0.20612795481306756	0.00015818970098708732
10000	6754.328125	120.90534477072106	0.19152606632441094	0.0001327622663556718
20000	13468.953125	27.438182702226186	3.4064632881430392	3.0128985010021533e-5
30000	20193.0	8.206328037429557	2.3435395925045865	9.011104602309327e-6
40000	26905.359375	3.7069252837009117	1.213782962799979	4.0704553037629925e-6
50000	33636.578125	2.206531177949728	0.6799786564291038	2.4229208437772608e-6
60000	40361.71875	1.5169800520980061	0.4545551702529392	1.6657469536586418e-6
70000	47080.28125	1.1343177078560984	0.3373502340584574	1.2455577538604819e-6
71000	47755.875	1.1044005337535054	0.027089061611473546	1.2127066682087306e-6
72000	48430.34375	1.0756331947322906	0.026744562330446336	1.1811181794390985e-6
73000	49105.609375	1.0479723175922118	0.02639466393886393	1.1507446608368673e-6
74000	49780.6875	1.0213268981206056	0.026089021566589217	1.121486183606135e-6
75000	50456.609375	0.9956604128292383	0.02577835270002769	1.093302642480403e-6
76000	51131.0625	0.9708949018659041	0.025507921522441718	1.0661084322560034e-6
77000	51806.359375	0.94695241775662	0.025283724567708613	1.039817961321397e-6
78000	52480.765625	0.9237855171777483	0.02507822448835178	1.0143791336904091e-6
79000	53157.59375	0.9014147209763905	0.02481742940377791	9.898144826445413e-7


==> results/MRI/test_2048/MRI_2048x1732pdmcc_ergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	910690.5756400247	1.0	1.0
2.7537317430174655	3.5625	34161.55837682493	25.658344025014788	0.037511707368681736
3.7537317430174655	5.59375	13647.127930477476	1.5032049637736273	0.014985471789785904
4.7537317430174655	7.65625	11172.372342056286	0.22150672325030205	0.012268022356775184
5.7537317430174655	9.609375	9429.06949867995	0.18488598939910184	0.010353757632830765
6.7537317430174655	11.515625	8168.558358390872	0.1543125585917203	0.008969630933810957
7.7537317430174655	13.421875	7207.970765703714	0.13326740963736075	0.007914840625904161
8.753731743017465	15.3125	6435.584449171905	0.12001805315928925	0.007066708079908521
9.753731743017465	17.203125	5782.245270282312	0.11299056825683472	0.0063492973628486325
10.753731743017465	21.109375	5210.962464532902	0.10963095774297008	0.005721990107200447
11.753731743017465	23.015625	4712.4609740166525	0.1057836856930729	0.005174601670501289
21.753731743017465	42.5625	2188.1883947350925	1.1535901503522756	0.002402779224103922
31.753731743017465	62.296875	1337.3702760617907	0.6361873999314094	0.0014685232414114965
41.75373174301747	81.875	917.0089754560704	0.4584047832210753	0.0010069380314072156
51.75373174301747	101.421875	673.6340430858418	0.36128656927039415	0.0007396958540088307
61.75373174301747	123.296875	519.5948456777805	0.296460210661109	0.0005705503708684085
71.75373174301747	143.109375	417.979608858117	0.24311051225026817	0.00045896995097853614
81.75373174301747	162.984375	347.1035477737423	0.20419284544615163	0.0003811432302676474
91.75373174301747	182.96875	294.7445301868174	0.17764203309808077	0.00032364947883607313
101.75373174301747	202.9375	254.46502643924578	0.15829092237627593	0.0002794198526326136
201.75373174301745	402.03125	87.54293762250745	1.906745345198724	9.612808122120195e-5
301.75373174301745	604.65625	41.2660397995387	1.1214281294684851	4.531290967905023e-5
401.75373174301745	806.546875	25.18198939978174	0.6387124601004067	2.7651531786286552e-5
501.75373174301745	1008.21875	17.70268327627491	0.4224956187026504	1.943874654004587e-5
601.7537317430175	1209.640625	13.552140110690743	0.3062647767572864	1.4881168723159815e-5
701.7537317430175	1409.96875	10.979473657980634	0.23431600938721858	1.2056206522467155e-5
801.7537317430175	1612.328125	9.295301271058634	0.1811853470705411	1.0206871048957528e-5
901.7537317430175	1816.03125	8.048284297112332	0.1549419637665785	8.837561859532887e-6
1001.7537317430175	2017.640625	7.132300493123694	0.1284275395956389	7.831749535907057e-6
2001.7537317430174	4038.59375	3.515344561312304	1.0289050955679728	3.8600866807496645e-6
3001.7537317430174	6061.796875	2.519009306837688	0.39552662698392105	2.7660430163860565e-6
4001.7537317430174	8088.59375	2.0558156567076367	0.22530894179094366	2.257424982423727e-6
5000	9469.390625	1.8412625555811246	0.11652499013580196	2.021831129950041e-6
6000	10146.140625	1.7340358150959219	0.0618365200716868	1.904088898556195e-6
7000	10820.234375	1.6416316908816952	0.05628797538904587	1.8026229048521469e-6
8000	11493.109375	1.5605543168694567	0.05195421468884435	1.713594450862428e-6
9000	12166.625	1.4884221951106156	0.04846213795775897	1.6343884903657496e-6
10000	12840.5	1.4235153547779191	0.04559616453369587	1.5631163787738618e-6
20000	19574.25	0.9946797769007389	0.4311292818411996	1.0922258377404283e-6
30000	26302.859375	0.7484165897803905	0.329045601718436	8.218121607928251e-7


==> results/MRI/test_2048/MRI_2048x1732pdmcc_nonergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	910690.5756400247	1.0	1.0
2.0021324245814087	2.03125	30466.539322054214	28.891500508585533	0.033454325911567294
3.0021324245814087	3.84375	14518.33694738695	1.0984868606137197	0.015942118361314542
4.002132424581409	5.578125	12336.237278362187	0.17688535165031036	0.013546024970877068
5.002132424581409	9.25	10473.980539051134	0.1777983768795278	0.01150114080371384
6.002132424581409	10.9375	9078.276003513382	0.15374114369265718	0.009968562590134695
7.002132424581409	12.71875	8029.925597636383	0.1305554320684592	0.008817402762725449
8.002132424581408	14.5	7203.453114089325	0.11473281917120415	0.007909879938119275
9.002132424581408	16.1875	6516.669664477327	0.10538871616520422	0.007155745144169823
10.002132424581408	18.0	5920.713598515136	0.10065612126748569	0.006501344975876263
11.002132424581408	21.625	5390.778744129646	0.09830395190352959	0.005919440574358703
21.002132424581408	39.09375	2567.8518746616573	1.0993339987104747	0.00281967546755054
31.002132424581408	56.3125	1974.588964427734	0.30044881285248143	0.002168232566851822
41.00213242458141	73.890625	3937.5011823372224	0.49851723898260336	0.004323643274303112
51.00213242458141	91.46875	1814.3889715380246	1.1701527313624895	0.0019923221125494675
61.00213242458141	111.59375	1160.4824355366527	0.5634781845698336	0.0012742883989120856
71.0021324245814	129.375	3281.776196108058	0.6463858696662805	0.003603612779018446
81.0021324245814	147.109375	868.2272366246998	2.7798586103635903	0.0009533723746010195
91.0021324245814	164.890625	3361.709175056607	0.7417304140801888	0.00369138460963432
101.0021324245814	182.46875	899.9457762678849	2.7354574727799315	0.0009882014817551082
201.00213242458142	362.921875	437.889543396961	1.0551890079093644	0.0004808324090640955
301.0021324245814	542.484375	2866.208739021491	0.847223428832872	0.0031472915342372425
401.0021324245814	722.328125	31.470218857644795	90.07686069762515	3.45564340945637e-5
501.0021324245814	902.28125	23.222975303904605	0.35513294251979577	2.550040148113284e-5
601.0021324245814	1083.0625	17.763865330543922	0.3073154334250702	1.950592858398655e-5
701.0021324245814	1266.15625	14.173618706659909	0.2533048685863848	1.556359435991618e-5
801.0021324245814	1446.625	11.788690703284374	0.20230643617709684	1.2944781705904219e-5
901.0021324245814	1628.359375	10.159909445825178	0.1603145447451286	1.1156269448253475e-5
1001.0021324245814	1810.0	8.929763445228673	0.13775796057103773	9.805485731476818e-6
2001.0021324245813	3627.78125	4.432038649318201	1.014820752206747	4.86667894438614e-6
3001.0021324245813	5434.578125	3.1963980867676582	0.38657280132465555	3.5098618260337876e-6
4001.0021324245813	7248.015625	2.6211937687330646	0.2194436462103351	2.8782484840044757e-6
5000	8798.078125	2.3176488514327502	0.13097105590981378	2.544935583421327e-6
6000	9438.0625	2.1899380678478337	0.058317075473474256	2.404700483815555e-6
7000	10076.296875	2.078917428445493	0.05340310196223438	2.282792294171321e-6
8000	10720.34375	1.9807617516598839	0.04955450937163663	2.1750107057688866e-6
9000	11359.546875	1.8928430152009241	0.046447981027960335	2.078469971944809e-6
10000	12000.234375	1.8133219087903854	0.04385382762158596	1.9911504053020423e-6
20000	18414.609375	1.2786112946632784	0.41819637943048416	1.404001895775283e-6
30000	24985.140625	0.9663061720038968	0.323194792403874	1.0610696957358825e-6
40000	31838.671875	0.7513635307223012	0.2860701012131462	8.250481017597552e-7


==> results/MRI/test_583/MRI_583x493pd.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	73348.81402102568	1.0	1.0
1	0.046875	33251.839404458755	1.205857340066135	0.453338473815364
2	0.078125	16111.036569077773	1.063916822600953	0.21964958512430058
3	0.109375	8790.421817492925	0.8327944783055617	0.11984408929874614
4	0.140625	5675.039566763968	0.5489622079419997	0.07737057023358548
5	0.171875	4356.379135168538	0.3026964345114132	0.05939263222333448
6	0.203125	3800.787572328254	0.14617800975915737	0.051817982649845516
7	0.234375	3565.800020694083	0.06590037306366692	0.048614283247605534
8	0.265625	3463.173608344966	0.029633632025210993	0.047215127532290235
9	0.296875	3413.6587276231267	0.014504929951306431	0.0465400671188029
10	0.328125	3384.4297457822568	0.008636309226774651	0.04614157421566624
20	0.640625	3165.253519093155	0.06924444609792137	0.0431534382844394
30	0.953125	2942.713573646872	0.07562405918102705	0.04011944314196182
40	1.25	2746.4177561859683	0.07147340094884388	0.0374432469405531
50	1.5625	2573.2452283963585	0.06729732785612921	0.03508230177598685
60	1.875	2417.7323122651956	0.06432180905315421	0.03296211867273197
70	2.1875	2276.045605103638	0.062251260187339647	0.03103043499041719
80	2.5	2145.804531107272	0.06069568411674455	0.029254795183084624
90	2.8125	2025.8904864578185	0.05919078323879093	0.0276199487816816
100	3.125	1914.9891008781672	0.057912280299033905	0.02610797633795727
200	6.25	1187.732389364439	0.6123068782378549	0.01619293243138153
300	9.34375	817.9103656710352	0.4521547093855355	0.011150969195447093
400	12.453125	602.1327334246103	0.35835559216187546	0.008209167952627112
500	15.5625	475.6126510895574	0.2660149641629891	0.006484258231540341
600	18.65625	395.16153283760696	0.20359046001831388	0.00538742906905533
700	21.703125	338.54362623522456	0.16723961762920186	0.004615529654483301
800	24.796875	295.77657888408794	0.1445924065809708	0.004032465730111227
900	27.96875	261.98912000560586	0.12896512220720893	0.0035718248959077346
1000	31.078125	234.53391522510628	0.1170628339792477	0.0031975147567877013
2000	62.28125	102.42829813817207	1.2897374991892232	0.0013964547280725036
3000	93.4375	56.14497683386389	0.8243537341063136	0.0007654517333813979
4000	126.34375	33.338939488875894	0.68406607092579	0.00045452595156234124
5000	158.796875	21.04682827168699	0.5840362765597669	0.00028694163024440785
6000	190.359375	14.19416288157845	0.4827805237462863	0.00019351591530177497
7000	222.0625	10.116970934569963	0.40300520515252364	0.00013792957758894232
8000	259.09375	7.534946254071656	0.3426732711070181	0.00010272758127911568
9000	291.984375	5.814377256396256	0.2959162988233424	7.927022861923227e-5
10000	323.53125	4.59945024026274	0.26414613761841965	6.270653863529809e-5
20000	643.859375	0.9191007147060191	4.00429405251187	1.2530546362243236e-5
21000	675.671875	0.825353514116614	0.11358429931657091	1.1252445252625675e-5
22000	707.265625	0.7457738970169885	0.10670743159278565	1.0167497688554445e-5
23000	738.5625	0.6778401961178133	0.10022082090771704	9.241324555343296e-6


==> results/MRI/test_583/MRI_583x493pdmcc_ergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	73348.81402102568	1.0	1.0
2.00374714267324	0.09375	8685.401824222394	7.445068576616214	0.11841230073239759
3.00374714267324	0.1875	2112.4713079273297	3.111488658629004	0.028800347164737835
4.00374714267324	0.28125	1110.5692243338135	0.9021518529783837	0.015140929531804907
5.00374714267324	0.390625	750.8268313711865	0.47912831285697766	0.01023638679632856
6.00374714267324	0.484375	560.9251994070883	0.33855072327795027	0.007647365630837564
7.00374714267324	0.578125	449.60082630591614	0.24760713634771012	0.0061296263928280635
8.003747142673241	0.65625	376.9304983741886	0.19279503315644644	0.005138876523158782
9.003747142673241	0.765625	325.7519036849367	0.15710911927241172	0.0044411338892481455
10.003747142673241	0.859375	287.38231064199044	0.1335141086353974	0.003918022594879466
11.003747142673241	0.953125	257.1063518646597	0.11775655699579118	0.003505255746752215
21.00374714267324	1.890625	121.7521449756091	1.1117192794933217	0.0016599061157377192
31.00374714267324	2.8125	74.97814555464674	0.6238351065494384	0.0010222134680071856
41.00374714267324	3.75	53.14104698406254	0.4109271421982585	0.0007244976990197753
51.00374714267324	4.6875	43.66414276756586	0.2170408856288417	0.0005952944618170566
61.00374714267324	5.625	37.5618027276023	0.16246131966076427	0.0005120982967336743
71.00374714267323	6.609375	32.38130308322252	0.15998428571776385	0.00044147002941234074
81.00374714267323	7.515625	28.347900070294145	0.14228225028756153	0.00038648068750188824
91.00374714267323	8.421875	25.992135192301248	0.09063375750256422	0.0003543634009522024
101.00374714267323	9.34375	17.060712636462995	0.523508176132665	0.00023259698011712207
201.00374714267323	18.828125	5.822965083152212	1.9299012432386637	7.93873106316762e-5
301.00374714267326	28.265625	3.684391393271653	0.5804415062379015	5.02310970183582e-5
401.00374714267326	37.671875	2.664404781610301	0.3828196896737654	3.632512423236374e-5
501.00374714267326	47.171875	2.0712613784721725	0.28636820504790655	2.823851218478377e-5
601.0037471426732	56.65625	1.6866264488398883	0.22804986243210373	2.299459740898348e-5
701.0037471426732	66.046875	1.41964989575672	0.18805802323597606	1.9354776416013663e-5
801.0037471426732	75.484375	1.22324784999455	0.1605578507765577	1.6677131952588927e-5
901.0037471426732	84.890625	1.0724305781586736	0.1406312678018045	1.4620966848233672e-5
1001.0037471426732	94.421875	0.9532755304853708	0.12499539101001957	1.2996468221178208e-5
1101.0037471426733	103.859375	0.8566994887646615	0.11273035993049264	1.1679800146722015e-5
1201.0037471426733	113.34375	0.7765771600793414	0.10317368679389714	1.0587453532060286e-5
1301.0037471426733	122.984375	0.709173853356333	0.09504482773019103	9.668511520214164e-6


==> results/MRI/test_583/MRI_583x493pdmcc_nonergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	73348.81402102568	1.0	1.0
1.75281035700493	0.09375	11806.697728845096	5.212474961718232	0.16096644351278355
2.75281035700493	0.1875	3440.9175109629673	2.4312643913224474	0.046911699349039465
3.75281035700493	0.28125	1917.3399821264436	0.7946308651774872	0.026140027043611527
4.75281035700493	0.359375	1420.9173155899502	0.3493677366655102	0.019372055766063778
5.75281035700493	0.453125	1132.938252098707	0.2541877838070854	0.01544589734980509
6.75281035700493	2.625	920.2566283258227	0.23111121096710313	0.012546305493937886
7.75281035700493	2.71875	763.303452425439	0.2056235634748622	0.010406486629853832
8.75281035700493	2.8125	649.2964278533282	0.17558547942275798	0.008852173501635693
9.75281035700493	2.890625	566.0090145647514	0.1471485632655921	0.007716675751601151
10.75281035700493	2.96875	503.8574011647165	0.12335159363813102	0.006869332625068541
20.75281035700493	3.921875	244.6379368141861	1.059604523019746	0.0033352677896613275
30.75281035700493	4.859375	155.87744072933128	0.5694248999056915	0.0021251528441161775
40.75281035700493	5.8125	109.51154765845786	0.42338816373482663	0.001493024108434337
50.75281035700493	6.75	81.51968758525527	0.3433754581545473	0.0011113974871071177
60.75281035700493	7.734375	62.67986570460289	0.300572148151059	0.0008545450467220301
70.75281035700493	8.78125	49.3612082174991	0.26982032993232485	0.0006729653216117379
80.75281035700493	9.703125	39.787756365496534	0.24061301079807923	0.0005424458036102839
90.75281035700493	10.625	32.85564647035835	0.2109868664855577	0.00044793698315204075
100.75281035700493	11.546875	27.671471242291318	0.18734729290952443	0.00037725860481342205
200.75281035700493	20.765625	9.427190203796727	1.9352830105355094	0.00012852546192627451
300.75281035700493	29.90625	5.592628774312743	0.6856456210890196	7.624702388111684e-5
400.75281035700493	39.125	3.841435270153852	0.45586958545542666	5.2372152452972067e-5
500.75281035700493	48.515625	2.873927593771441	0.33664998327698137	3.9181650475597603e-5
600.7528103570049	57.78125	2.2693206823309993	0.2664263874858806	3.09387508526108e-5
700.7528103570049	67.109375	1.8608487662891093	0.2195083896347265	2.5369854865760893e-5
800.7528103570049	76.4375	1.5714134220552296	0.18418790381421796	2.1423842266962608e-5
900.7528103570049	85.8125	1.3548182593854108	0.15987027128500125	1.8470895234884746e-5
1000.7528103570049	95.09375	1.1866198194870776	0.14174585417849989	1.6177764225975476e-5
1100.7528103570048	104.40625	1.0525290444024904	0.12739864595442982	1.4349639574278317e-5
1200.7528103570048	113.8125	0.9436573425323331	0.11537207094473165	1.2865338794187328e-5
1300.7528103570048	123.171875	0.8539197024069836	0.10508908492496645	1.1641901969433407e-5
1400.7528103570048	132.65625	0.7807237239157985	0.09375400829894509	1.0643985650429213e-5
1500.7528103570048	142.0625	0.718628861252455	0.08640741558183751	9.79741623424828e-6


==> results/PET/test_1024/PET_1024x1024pd.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	7.163713127208729e7	1.0	1.0
1	3.15625	3.7968080082697016e6	17.867725498907724	0.053000559079465694
2	6.265625	3.774856442674195e6	0.005815205406846068	0.052694131878854716
3	9.375	3.7532403148098346e6	0.005759324224208533	0.05239238713446707
4	12.484375	3.7319476411015186e6	0.0057055124444434085	0.05209515756468651
5	15.59375	3.710969539718705e6	0.005652997460174134	0.0518023191858975
6	18.796875	3.690297987674663e6	0.005601594265038738	0.051513760003292476
7	21.859375	3.669925232558889e6	0.005551272525944324	0.05122937179910273
8	25.21875	3.6498438888951545e6	0.005501973310374437	0.05094905147768362
9	28.546875	3.630046236231689e6	0.005453829338553361	0.05067269126738609
10	31.859375	3.610525151401082e6	0.005406716201113173	0.050400191734197596
20	64.453125	3.429118375549381e6	0.052901870388956065	0.047867890780343175
30	97.71875	3.2690041718492284e6	0.0489795042413722	0.04563281797861389
40	130.171875	3.1258562224969347e6	0.04579479642155362	0.043634581214936144
50	163.5	2.996411910172251e6	0.04319977232944667	0.04182763682693382
60	196.53125	2.878167906507991e6	0.04108308045437237	0.04017704024992749
70	228.59375	2.7691791078043017e6	0.03935780043859532	0.038655639312057226
80	261.296875	2.667916461050321e6	0.037955703723239934	0.037242089593415205
90	294.265625	2.573196016408634e6	0.03681042720324381	0.0359198640525581
100	327.9375	2.4841235658086035e6	0.03585669079671426	0.03467648022327379
200	669.34375	1.8037371983200118e6	0.37720925649385	0.025178802756201664
300	1033.90625	1.3709732788133237e6	0.31566181937643345	0.019137746786735303
400	1407.640625	1.0948422862027043e6	0.2522107486077636	0.01528316763612921
500	1793.0	909047.3403273849	0.20438423570812836	0.012689611158139526
600	2177.71875	776689.4415990153	0.1704128981795823	0.010841995314539414
700	2562.09375	677545.063816122	0.14632883195175916	0.009458015023559727
800	2946.359375	600335.3663447866	0.12861094281590615	0.008380226227438304
900	3331.125	538472.7850189841	0.11488525148698368	0.007516671528537251
1000	3713.4375	487722.8473927122	0.10405487029687642	0.006808240904291329
2000	7550.984375	242665.50875206312	1.0098564888800483	0.0033874263868884902
3000	11380.71875	152741.42199127036	0.5887341206364585	0.002132154362953735
4000	15216.90625	106212.14471466238	0.43807869054530724	0.0014826409548876912
5000	19047.1875	78654.24052482852	0.3503676852761009	0.001097953521143795
6000	22873.953125	60636.60726883998	0.2971411836434897	0.0008464410312374756
7000	26757.65625	47981.948059210605	0.26373792064493284	0.0006697915900201088
8000	30585.953125	38770.4295499904	0.23759134516017993	0.0005412057805991027
9000	34406.640625	31845.41584000795	0.21745716070325044	0.0004445378433574462
10000	38224.46875	26492.011290670845	0.20207618404655842	0.00036980837758634815
20000	76331.34375	6596.497901415537	3.0160721168403537	9.208210580573316e-5
30000	114294.703125	2626.2849789763795	1.5117220538597402	3.666094569032088e-5
40000	152241.5	1395.7080267214797	0.8816865194545933	1.9483025100773453e-5
50000	190177.890625	873.567539771675	0.597710495385711	1.2194340061632982e-5
60000	228106.53125	599.9840873981093	0.4559845137893366	8.375322639865218e-6
70000	266040.65625	438.346391102124	0.3687442159374996	6.118983037403138e-6
80000	303966.578125	335.3061104667545	0.3073021260839383	4.680618898504151e-6
90000	341897.5	263.8405612092115	0.2708664237598957	3.683014053244402e-6
100000	379864.59375	213.28447571176002	0.23703593676351162	2.9772894576372327e-6
110000	417780.109375	175.833823820647	0.2129888952953284	2.4545067718137247e-6
120000	455720.25	147.00660037935904	0.19609475606467772	2.052100604378036e-6
130000	493675.34375	124.43480336837547	0.18139456486431907	1.737015443789278e-6
140000	531616.984375	106.67501964109988	0.16648493515189453	1.4891023376680741e-6
150000	569543.875	92.43315804345048	0.15407741008864662	1.290296755356899e-6
160000	607469.59375	80.7843781862739	0.144195946279572	1.127688626718512e-6
161000	611266.546875	79.73392747193793	0.013174450922484263	1.1130251317448481e-6
162000	615052.3125	78.7002523158194	0.013134330903673056	1.0985958108359398e-6
163000	618850.96875	77.67990329139184	0.013135302455257186	1.0843525126146285e-6
164000	622651.140625	76.6771148289422	0.013078067226274087	1.0703543465149712e-6
165000	626446.609375	75.69367832378612	0.012992320190192702	1.0566263190564057e-6
166000	630237.34375	74.7269790432315	0.012936415909378069	1.0431319305544013e-6
167000	634024.609375	73.77856356033953	0.012854892222404164	1.0298927699954763e-6
168000	637816.03125	72.84493638086678	0.012816637996515216	1.0168600429320946e-6
169000	641613.875	71.92963992355226	0.012724885850774649	1.0040831988421478e-6
170000	645403.890625	71.0229243851154	0.012766519349728165	9.914261378692142e-7


==> results/PET/test_1024/PET_1024x1024pdmcc_ergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	7.163713127208729e7	1.0	1.0
1.5019550323486328	6.515625	2.2164958185139126e6	31.319993872182273	0.030940599925691727
2.501955032348633	13.03125	709537.1210914289	2.123861673515319	0.009904599870094089
3.501955032348633	20.671875	484858.9497585151	0.46338872664888453	0.0067682630662157135
4.501955032348633	29.421875	371218.93378741975	0.3061266698108988	0.005181934664266233
5.501955032348633	37.0	299404.0143349809	0.239859574401332	0.004179452876160059
6.501955032348633	44.59375	250020.13670178576	0.19751960095957521	0.0034900914129597995
7.501955032348633	52.28125	213815.03905470803	0.16932905097388432	0.002984695719355515
8.501955032348633	59.65625	185901.71056950142	0.1501510039885884	0.002595046832115906
9.501955032348633	67.421875	163744.83844133222	0.1353134079771787	0.0022857537080792317
10.501955032348633	75.046875	145694.04985783852	0.12389516662558851	0.002033778394956566
20.501955032348633	148.203125	62752.0696191655	1.3217409520042538	0.0008759712806034185
30.501955032348633	223.0625	35661.24396752211	0.7596713585290494	0.0004978039088706106
40.50195503234863	296.3125	23272.85766219187	0.5323104916959083	0.000324871435370555
50.50195503234863	369.1875	17093.7986465408	0.3614795718271491	0.0002386164596906637
60.50195503234863	444.4375	13499.77565969521	0.266228349081079	0.0001884466256531306
70.50195503234863	517.65625	11127.679244662237	0.21317081153025041	0.00015533395945739145
80.50195503234863	592.296875	9473.481831109655	0.17461345712622967	0.00013224261863764643
90.50195503234863	666.171875	8249.04650558627	0.14843355831418767	0.000115150430497493
100.50195503234863	740.625	7306.155520798973	0.12905432714963416	0.00010198838774055914
200.50195503234863	1475.734375	3671.878269923968	0.9897597315910633	5.1256634718909794e-5
300.50195503234863	2211.546875	2736.809862004732	0.34166363579028175	3.8203789199904815e-5
400.50195503234863	2948.40625	2312.3795047986687	0.18354701567164133	3.2279063437310825e-5
500.50195503234863	3682.9375	2067.871538820963	0.1182413710849353	2.8865917745462388e-5
600.5019550323486	4415.140625	1908.6890298727467	0.08339887035387272	2.6643850695574248e-5
700.5019550323486	5150.296875	1794.2142307723825	0.06380219102993319	2.5045869354507228e-5
800.5019550323486	5883.96875	1706.1564476416797	0.05161178698027364	2.3816649513245753e-5
900.5019550323486	6616.28125	1635.3819911008723	0.0432770184127838	2.2828691797965436e-5
1000.5019550323486	7351.375	1575.723129442461	0.03786125909030759	2.199589935361393e-5
2000.5019550323486	14699.109375	1214.9785646290152	0.2969143450885461	1.696017893310616e-5
3000.5019550323486	22058.921875	1005.7518016351542	0.20803021446613326	1.403953206634107e-5
4000.5019550323486	29420.8125	856.6872693083424	0.17400110596619578	1.19587042933717e-5
5000.501955032349	36777.703125	743.8855209551011	0.15163858574422992	1.0384077471356657e-5
6000.501955032349	43777.765625	653.5997927938215	0.13813610279059607	9.12375720785584e-6
7000.501955032349	50069.546875	579.6559347160955	0.12756508412864306	8.091557051809986e-6
8000.501955032349	56363.546875	518.5141713107541	0.11791724660250054	7.238064424179254e-6
9000.501955032349	63620.15625	467.1198030708547	0.11002395510109371	6.520638037509793e-6
10000.501955032349	70885.109375	422.7091682109226	0.10506191537764839	5.900699270123161e-6
20000.50195503235	143549.015625	189.73579893287115	1.227883038353125	2.6485677966671994e-6
30000.50195503235	216201.875	108.58797497955948	0.7473002785859749	1.5158057427945851e-6
31000.50195503235	223468.96875	103.57244011430066	0.04842538091913024	1.4457926814645724e-6
32000.50195503235	230741.03125	98.87017579935537	0.04755998739688652	1.3801526393321555e-6
33000.50195503235	238000.75	94.47859731991548	0.046482257400260636	1.318849535739689e-6
34000.50195503235	245263.828125	90.37415834589092	0.04541606858805318	1.2615546817841983e-6
35000.50195503235	252514.828125	86.54655444325908	0.044225953618306744	1.2081242353849128e-6
36000.50195503235	259771.390625	82.95795852420952	0.043258006620333016	1.1580301590961848e-6
37000.50195503235	267045.265625	79.57379615802347	0.0425286027509047	1.1107898200975089e-6
38000.50195503235	274302.1875	76.37917101415906	0.04182586824976405	1.0661952769166714e-6
39000.50195503235	281569.21875	73.39200260715006	0.04070155195244632	1.0244966723806616e-6
40000.50195503235	288836.328125	70.58769889977202	0.03972793774393879	9.853507203083078e-7


==> results/PET/test_1024/PET_1024x1024pdmcc_nonergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	7.163713127208729e7	1.0	1.0
2.756842613220215	6.796875	4.644155383843902e6	14.4252227479939	0.06482888554267738
3.756842613220215	14.34375	826704.5487149499	4.617672469642138	0.011540168262391981
4.756842613220215	21.859375	864430.0751509074	0.04364207993269046	0.012066787988308573
5.756842613220215	29.765625	350332.60754508805	1.467455373932484	0.004890377396806671
6.756842613220215	37.171875	296582.51333475846	0.18123150150009285	0.004140066862927535
7.756842613220215	44.65625	181681.47185496188	0.6324312562346656	0.0025361355016424603
8.756842613220215	52.09375	149061.66360966445	0.21883432302698733	0.002080787727854547
9.756842613220215	59.5625	110992.5041429634	0.3429885627020924	0.0015493711455501925
10.756842613220215	66.9375	92895.74524080989	0.19480718794216045	0.001296754121657658
11.756842613220215	74.515625	76408.93633814537	0.21577068982746542	0.0010666107782559596
21.756842613220215	147.203125	26505.71447304946	1.8827344539546982	0.00036999966361546855
31.756842613220215	220.96875	15918.26030987228	0.6651137723015492	0.0002222068364157775
41.756842613220215	295.140625	11924.696914437402	0.33489852397001496	0.00016645972141382696
51.756842613220215	367.4375	9763.553895503024	0.22134798886394982	0.0001362918045729631
61.756842613220215	441.46875	8364.582716412331	0.1672493687396672	0.00011676322834093594
71.75684261322021	513.078125	7361.01099632136	0.13633612564802616	0.00010275412855887916
81.75684261322021	586.765625	6600.463495424656	0.11522637787844815	9.213746248932307e-5
91.75684261322021	659.890625	6003.827313577848	0.09937597313924998	8.380887407082953e-5
101.75684261322021	732.0625	5517.815893357005	0.08808039804408135	7.702452339136265e-5
201.75684261322021	1458.078125	3182.817280163492	0.7336263466162817	4.4429714362440496e-5
301.7568426132202	2175.203125	2385.900875060371	0.3340106931655139	3.330536598399515e-5
401.7568426132202	2893.765625	2014.8631433610308	0.18415033940240993	2.8125960763396767e-5
501.7568426132202	3614.125	1810.4671948308264	0.11289679764084513	2.5272748401306478e-5
601.7568426132202	4334.21875	1682.3498755764977	0.07615379007320121	2.34843278297495e-5
701.7568426132202	5053.171875	1593.5912008149971	0.05569726710093994	2.2245324073102915e-5
801.7568426132202	5772.625	1528.016521486778	0.04291490203549256	2.132995130253289e-5
901.7568426132202	6490.15625	1475.1022647590335	0.03587158530760465	2.059130842574363e-5
1001.7568426132202	7213.109375	1429.8771865226827	0.03162864521695994	1.996000064675706e-5
2001.7568426132202	14419.71875	1142.650852716532	0.25136841505285745	1.5950538951323902e-5
3001.75684261322	21644.4375	961.5710706934769	0.1883165868254146	1.3422802583220467e-5
4001.75684261322	28859.96875	827.3330635359316	0.16225388912154273	1.1548941852425822e-5
5001.75684261322	36075.203125	723.2725411575657	0.14387456519754183	1.0096335912872907e-5
6001.75684261322	43284.328125	638.6175706328136	0.13255972653691084	8.9146167538069e-6
7001.75684261322	50510.3125	568.3509389208739	0.12363247229846178	7.933747887840483e-6
8001.75684261322	57717.96875	509.59401503070876	0.1153014402781484	7.11354581041504e-6
9001.75684261322	64928.875	459.74266245088074	0.10843316631541493	6.417658751642599e-6
10001.75684261322	72145.03125	416.5554602450361	0.10367695619795751	5.814798175863623e-6
20001.75684261322	144242.234375	186.01393833060865	1.2393776723585008	2.5966134465114623e-6
30001.75684261322	216346.453125	105.16318636559708	0.7688123074165519	1.4679982922009176e-6
31001.75684261322	223554.15625	100.2040871087429	0.04948998987908051	1.3987730291453817e-6
32001.75684261322	230752.1875	95.5618814508648	0.0485780060772975	1.33397136029789e-6
33001.75684261322	237960.46875	91.21366227736053	0.047670700473382	1.2732735197186915e-6
34001.75684261322	245182.671875	87.14866517956943	0.04664439884896899	1.2165292444300608e-6
35001.75684261322	252397.3125	83.35000147290566	0.04557484870469492	1.1635027812089702e-6
36001.75684261322	259609.03125	79.8056401077738	0.04441241697134899	1.1140261857312716e-6
37001.75684261322	266855.15625	76.46491357637888	0.04368966595454206	1.0673921780306225e-6
38001.75684261322	274063.9375	73.31722306382562	0.042932484087852885	1.0234528066926232e-6
39001.75684261322	281258.203125	70.34335161959916	0.042276510512443036	9.819398176683795e-7


==> results/PET/test_512/PET_512x512pd.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	4.9314392805451825e6	1.0	1.0
1	0.0625	449442.13784309645	9.972356317570704	0.09113812667554726
2	0.375	440813.87561212	0.01957348148126033	0.08938848286161742
3	0.6875	432591.1676746346	0.019008034726381604	0.08772107757287657
4	0.984375	424742.7240774383	0.01847811193056575	0.08612956581521206
5	1.296875	417241.7789941107	0.017977454466355024	0.08460851999945615
6	1.609375	410064.36135168356	0.01750314906364558	0.08315307925810048
7	1.890625	403188.6260560717	0.017053395982097045	0.081758813830817
8	1.9375	396594.75569157006	0.0166262167360319	0.0804217051310273
9	2.265625	390264.768413565	0.01621972514643479	0.07913810679027976
10	3.765625	384181.9011904001	0.015833299810107972	0.07790461959169208
20	6.1875	334137.9060885473	0.1497704815585665	0.06775667043224905
30	9.171875	297664.68640692165	0.12253122841641031	0.06036061066010207
40	12.03125	269553.80235576956	0.10428672793882557	0.05466026995793604
50	14.828125	246952.0736239317	0.09152273313670024	0.0500770788354167
60	17.390625	228172.33635434668	0.08230505752643255	0.04626891326726863
70	20.359375	212169.1306129592	0.0754266452200375	0.043023774306616504
80	22.984375	198276.76793657115	0.07006550904053588	0.04020667327666076
90	25.453125	186046.79231113644	0.06573601981259555	0.03772667201745786
100	28.65625	175171.57432013506	0.06208323486963907	0.03552138926483333
200	55.890625	108885.90481358333	0.6087626274496707	0.022079944336564097
300	85.21875	77366.33578021351	0.40740677085848187	0.01568838859791466
400	113.453125	59446.111666158205	0.30145325929293754	0.012054515585475543
500	142.140625	48036.54432645134	0.237518487220243	0.009740877174734429
600	171.34375	40243.00900448861	0.19366184375262438	0.008160499747659804
700	198.78125	34608.46742125373	0.16280817970502212	0.007017924271679906
800	225.984375	30316.573154127374	0.14156924152695816	0.006147611565193154
900	254.984375	26939.209439678678	0.1253698153990439	0.00546274787280773
1000	282.859375	24197.907153524327	0.11328675115422496	0.004906865070606566
2000	591.828125	10826.174651025738	1.235129945112392	0.002195337716868102
3000	909.3125	6132.432436832065	0.7653964821532383	0.0012435380601815114
4000	1229.703125	3953.413408168517	0.5511740877291692	0.0008016753696562716
5000	1546.546875	2794.401681525098	0.41476203450137716	0.0005666503271264388
6000	1861.9375	2062.2040313227712	0.3550558718152971	0.00041817488039613246
7000	2179.71875	1566.70117618345	0.3162714515517166	0.0003176965358499248
8000	2500.21875	1232.4478229121648	0.2712109568107103	0.00024991645497375256
9000	2816.8125	995.1086590091859	0.238505776986499	0.000201788687317909
10000	3133.921875	825.6349601264121	0.2052646836282536	0.00016742271640321935
20000	6303.078125	221.623641026742	2.7253920940085434	4.4940965186585644e-5
30000	9469.90625	95.76571981598454	1.3142272772824724	1.9419425925770986e-5
40000	12657.765625	51.383219332048384	0.8637547639264831	1.0419517793670948e-5
50000	15835.90625	30.569447864049152	0.6808684134749136	6.1988896395110085e-6
60000	18994.546875	19.73818139891273	0.5487469309474002	4.0025194017456556e-6
70000	22164.140625	14.0332024130214	0.4065343617218607	2.845660590080305e-6
80000	25336.515625	10.601344179334546	0.32371916010204216	2.1497464687758546e-6
90000	28511.125	8.298575816113953	0.27748958547189984	1.6827898193641605e-6
100000	31666.734375	6.658561998051482	0.24630150151675298	1.3502269052201251e-6
110000	34842.015625	5.441337811484345	0.22369943362055103	1.1033975076912622e-6
120000	38005.890625	4.526935779311543	0.20199138595066715	9.179745550493891e-7


==> results/PET/test_512/PET_512x512pdmcc_ergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	4.9314392805451825e6	1.0	1.0
2.0078277587890625	0.546875	189576.5309909016	25.012920770144582	0.03844243439005569
3.0078277587890625	0.890625	96024.16966130142	0.9742584774185514	0.01947183452914495
4.0078277587890625	1.53125	69645.98855796944	0.3787465961715262	0.0141228522944056
5.0078277587890625	2.15625	56272.961030473256	0.2376457055503858	0.011411062334777879
6.0078277587890625	2.65625	47406.3813408673	0.18703346340342586	0.009613092374043468
7.0078277587890625	3.296875	41068.63842863162	0.15432074582285718	0.00832792134147323
8.007827758789062	3.9375	36310.32881490364	0.13104562170130837	0.007363028671598983
9.007827758789062	4.4375	32568.033203966133	0.11490701902384969	0.006604163886281422
10.007827758789062	5.0625	29542.486070859308	0.10241342336084652	0.005990641755928366
11.007827758789062	5.75	26982.33783549371	0.09488237272004918	0.0054714934728975805
21.007827758789062	12.015625	13527.091423052882	0.9946888057184551	0.002743031122053566
31.007827758789062	18.421875	8272.621233696567	0.6351638786450746	0.0016775267347065477
41.00782775878906	24.109375	5609.952952512985	0.47463290757025645	0.0011375893797667912
51.00782775878906	30.109375	4073.3945159721766	0.3772181728324651	0.0008260052054259204
61.00782775878906	36.390625	3103.7802958457123	0.31239782707050967	0.0006293862946037494
71.00782775878906	42.890625	2456.2769196419213	0.2636117169957306	0.0004980851998588076
81.00782775878906	49.125	2009.4804698119156	0.22234426088840029	0.00040748356726999236
91.00782775878906	55.046875	1690.332645670967	0.1888077030034907	0.00034276659399202754
101.00782775878906	60.6875	1459.6945086577766	0.15800438766140698	0.000295997664295768
201.00782775878906	119.265625	637.8169767220934	1.2885789527891287	0.00012933688127081253
301.00782775878906	181.40625	450.0351927078416	0.4172602211048812	9.125838667085629e-5
401.00782775878906	242.234375	375.6665206708624	0.1979645987727951	7.617786599398858e-5
501.00782775878906	302.203125	332.408940098283	0.13013362564734113	6.740606974715389e-5
601.0078277587891	363.625	302.48966094892626	0.09891008854814523	6.133902168120891e-5
701.0078277587891	424.203125	279.32837997843217	0.08291775068570707	5.664236424453182e-5
801.0078277587891	485.34375	260.4642722380929	0.07242493405427745	5.281708998540036e-5
901.0078277587891	544.28125	244.31708440743773	0.06609111217014678	4.954275425660881e-5
1001.0078277587891	604.46875	230.446329917012	0.06019082402145801	4.673003494662021e-5
2001.007827758789	1205.625	144.93895138348898	0.5899544443872924	2.939080117143116e-5
3001.007827758789	1807.3125	100.59085630517666	0.4408760070971785	2.039786978661858e-5
4001.007827758789	2411.828125	74.28332289148398	0.35415127365968496	1.5063213529676022e-5
5001.007827758789	3014.34375	56.354695794300596	0.31813900943808454	1.1427636555644754e-5
6001.007827758789	3616.609375	43.87985350212375	0.28429544076698143	8.897981097573755e-6
7001.007827758789	4219.453125	34.71705317218925	0.26392794009586423	7.039943350646142e-6
8001.007827758789	4828.75	27.918905059705367	0.2434962294526184	5.661411095508585e-6
9001.007827758789	5429.453125	22.760862084026257	0.2266189635804288	4.615460272180415e-6
10001.007827758789	6033.75	18.7857749337752	0.21160091421643687	3.809389889050482e-6
20001.00782775879	12057.15625	5.111261535377253	2.6753695352410993	1.0364644568455866e-6
21001.00782775879	12666.40625	4.652735063179989	0.09854987786127585	9.434842037973178e-7


==> results/PET/test_512/PET_512x512pdmcc_nonergodic.txt <==
iter	cputime	Lagrangian_gap	rel_Lag	rel_ini
0	0.0	4.9314392805451825e6	1.0	1.0
2.7636985778808594	0.390625	806163.5820783509	5.117169505265368	0.16347429953334588
3.7636985778808594	1.09375	55171.94738841578	13.611838447587907	0.011187798176096855
4.763698577880859	1.59375	30945.951797149217	0.782848617811726	0.0062752373164631295
5.763698577880859	2.25	23015.0946422657	0.3445937233001433	0.004667013691735312
6.763698577880859	2.875	18406.430308062765	0.2503833854293927	0.003732466174870532
7.763698577880859	3.46875	15436.06341470142	0.1924303375517585	0.0031301335242223498
8.76369857788086	4.09375	13279.961585123376	0.16235753512972334	0.0026929179960733986
9.76369857788086	4.765625	11617.291574003659	0.14312027898484708	0.0023557608465006466
10.76369857788086	5.421875	10307.252368952779	0.12709878036914513	0.0020901103679032396
11.76369857788086	6.046875	9262.686389913662	0.11277138565077262	0.0018782926977232597
21.76369857788086	13.09375	4589.034793415734	1.018438910771302	0.0009305670276666989
31.76369857788086	18.78125	3044.053814095252	0.5075406263077772	0.0006172749254166473
41.76369857788086	24.34375	2261.8075396581416	0.3458500605030887	0.00045865059082874753
51.76369857788086	30.09375	1775.8093791248552	0.2736769870946359	0.00036009961354092456
61.76369857788086	35.3125	1439.6977156790836	0.2334598852143298	0.00029194270349404395
71.76369857788086	41.28125	1198.8889147643317	0.20085997789218707	0.0002431113609152644
81.76369857788086	47.078125	1021.4444404145074	0.17371916408670884	0.00020712907171830457
91.76369857788086	53.484375	890.4189717602558	0.14715035596695497	0.00018055965431289215
101.76369857788086	59.421875	791.0520930356056	0.125613571595945	0.00016040998338078552
201.76369857788086	119.796875	408.06664516666706	0.9385365170253389	8.274798125904418e-5
301.76369857788086	178.796875	324.7717308055453	0.2564721817213641	6.58573921992285e-5
401.76369857788086	240.5	293.85471788419864	0.10521189907704782	5.9588023124095384e-5
501.76369857788086	299.40625	274.059099080132	0.07223120440266281	5.5573856533387976e-5
601.7636985778809	360.671875	257.9751205988787	0.06234701409932488	5.2312338431622926e-5
701.7636985778809	423.109375	244.08253000675813	0.05691759501073627	4.949519118478819e-5
801.7636985778809	481.625	231.71817127816166	0.053359469653995815	4.698793964518705e-5
901.7636985778809	544.84375	220.43351015536769	0.05119303827644097	4.469962978657992e-5
1001.7636985778809	603.78125	210.01774739524626	0.049594678970245845	4.2587515621205886e-5
2001.7636985778809	1205.4375	138.5359107434656	0.515980558890232	2.8092389029303856e-5
3001.763698577881	1804.34375	98.26165511772479	0.4098674663833949	1.9925553074408273e-5
4001.763698577881	2405.046875	72.89943860146468	0.34790688382270385	1.478258870367871e-5
5001.763698577881	3007.046875	55.61788821918731	0.3107192835904098	1.1278226305777126e-5
6001.763698577881	3608.34375	43.41875642743071	0.280964559916542	8.804479576321715e-6
7001.763698577881	4204.96875	34.52839934712165	0.25747956025798735	7.001688023076389e-6
8001.763698577881	4799.796875	27.844140504227425	0.24005980151836215	5.646250297367382e-6
9001.76369857788	5397.640625	22.733271221857194	0.22481891112337238	4.609865381804716e-6
10001.76369857788	5998.578125	18.81690035411998	0.20813049939331377	3.815701519098848e-6
20001.76369857788	12036.390625	5.188210427148533	2.626857587667631	1.0520681959152024e-6
21001.76369857788	12638.9375	4.721338843990907	0.09888542182305728	9.573957166251373e-7

